Generalised entropy accumulation

Consider a sequential process in which each step outputs a system $A_i$ and updates a side information register $E$. We prove that if this process satisfies a natural "non-signalling" condition between past outputs and future side information, the min-entropy of the outputs $A_1, \dots, A_n$ conditioned on the side information $E$ at the end of the process can be bounded from below by a sum of von Neumann entropies associated with the individual steps. This is a generalisation of the entropy accumulation theorem (EAT), which deals with a more restrictive model of side information: there, past side information cannot be updated in subsequent rounds, and newly generated side information has to satisfy a Markov condition. Due to its more general model of side-information, our generalised EAT can be applied more easily and to a broader range of cryptographic protocols. As examples, we give the first multi-round security proof for blind randomness expansion and a simplified analysis of the E91 QKD protocol. The proof of our generalised EAT relies on a new variant of Uhlmann's theorem and new chain rules for the Renyi divergence and entropy, which might be of independent interest.

==> blind_chsh.dat <==
0.75, 0
0.76, 0
0.80, 0
0.815, 0.0011377523261374652
0.82, 0.011073465642616055
0.825, 0.03130388115027693
0.83, 0.06165224839068076
0.835, 0.10446858587751863
0.84, 0.1633048806612376
0.845, 0.2448628147687678
0.85, 0.3683060683357051
0.852, 0.4467950136408614
0.8535, 0.5683649818159873
0.85355, 0.5884927019334893

